Parallel $k$-Core Decomposition: Theory and Practice

This paper proposes efficient solutions for $k$-core decomposition with high parallelism. The problem of $k$-core decomposition is fundamental in graph analysis and has applications across various domains. However, existing algorithms face significant challenges in achieving work-efficiency in theory and/or high parallelism in practice, and suffer from various performance bottlenecks. We present a simple, work-efficient parallel framework for $k$-core decomposition that is easy to implement and adaptable to various strategies for improving work-efficiency. We introduce two techniques to enhance parallelism: a sampling scheme to reduce contention on high-degree vertices, and vertical granularity control (VGC) to mitigate scheduling overhead for low-degree vertices. Furthermore, we design a hierarchical bucket structure to optimize performance for graphs with high coreness values. We evaluate our algorithm on a diverse set of real-world and synthetic graphs. Compared to state-of-the-art parallel algorithms, including ParK, PKC, and Julienne, our approach demonstrates superior performance on 23 out of 25 graphs when tested on a 96-core machine. Our algorithm shows speedups of up to 315$\times$ over ParK, 33.4$\times$ over PKC, and 52.5$\times$ over Julienne.

==> tables/Graph_Information.csv <==
Category,Name,n,m,C,$\rho$,Notes
Social,LJ,4847571,85702474,372,TBD,soc-LiveJournal1~\cite{backstrom2006group}
,FB,59216214,185044024,16,TBD,"socfb-konect~\cite{nr,traud2012social,red2011comparing}"
,OK,3072627,234370166,253,TBD,com-orkut~\cite{yang2015defining}
,TW,41652231,2405026092,2488,TBD,Twitter~\cite{kwak2010twitter}
,FS,65608366,3612134270,304,TBD,Friendster~\cite{yang2015defining}
Web,WK,6625370,300331770,188,TBD,"enwiki-2023~\cite{BoVWFI,Boldi-2011-layered}"
,SD,89247739,3880015728,10507,TBD,sd-arc~\cite{webgraph}
,CW,978408098,74744358622,4244,TBD,ClueWeb~\cite{webgraph}
,HL14,1724573718,1.24E+11,4160,TBD,Hyperlink14~\cite{webgraph}
,HL12,3563602789,2.26E+11,10565,TBD,Hyperlink12~\cite{webgraph}
Road,AF,33493259,88929770,3,TBD,Open Street Map (OSM) Africa~\cite{roadgraph}
,NA,86951513,220285922,4,TBD,Open Street Map (OSM) North America~\cite{roadgraph}
,AS,95735401,243624688,4,TBD,Open Street Map (OSM) Asia~\cite{roadgraph}
,EU,130655972,332587928,4,TBD,Open Street Map (OSM) Europe~\cite{roadgraph}
kNN,CH5,4208261,29650038,5,TBD,"Chem~\cite{fonollosa2015reservoir,wang2021geograph}, $k=5$"
,GL5,24876978,157442032,5,TBD,"GeoLife~\cite{geolife,wang2021geograph}, $k=5$"
,GL10,24876978,309743322,10,TBD,"GeoLife~\cite{geolife,wang2021geograph}, $k=10$"
,COS5,321065547,1957750718,2,TBD,"Cosmo50~\cite{cosmo50,wang2021geograph}, $k=5$"
Others,TRCE,16002413,47997626,2,TBD,Huge traces~\cite{nr}
,BBL,21198119,63580358,2,TBD,Huge bubbles~\cite{nr}
,GRD,100000000,399798000,2,TBD,Huge grids~\cite{nr}
,CBC,1000000000,4293239416,3,TBD,Huge cubic~\cite{nr}
,HCNS,400000,34741773044,58916,61888,Huge Coreness ~\cite{nr}
,HPL,99954272,1200000000,3980,6297,Huge scale-free ~\cite{nr}

==> tables/bucketing.csv <==
,fixed (1),fixed (16),HBS,,,,
TW,3.69531,2.78817,2.71741,,,,
EH,1.57625,0.842181,0.794567,,,,
SD,71.220837,5.25309,4.38874,,,,
HL14,114.391,59.701459,54.7435,,,,
NA,0.444203,0.616052,0.432379,,,,
AS,0.481291,0.663802,0.480198,,,,
GL10,0.152935,0.214696,0.161593,,,,
BBL,0.0947072,0.13537,0.077339,,,,
CUBE,4.05382,8.16055,4.01142,,,,
HCNS,96.125504,4.33536,2.01161,,,,
HPL,3.390555,1.818955,1.76827,,,,

==> tables/bucketing_copy.csv <==
graph,1 total,1 bucketing,16 total,16 bucketing,HBS total,HBS bucketing
OK,1,0.079014141,1.029619925,0.011994411,1.020224957,0.015637674
TW,1,0.187468763,1.253327952,0.068522835,1.238912617,0.036053041
EH,1,0.198070793,1.895022872,0.080263666,1.967521399,0.057031724
SD,1,0.851020016,8.348474754,0.747525815,8.78279132,0.39178969
NA,1,0.157267224,0.715110309,0.13564347,0.993253317,0.149847966
CUBE,1,0.133635224,0.574581617,0.092639702,1.000402421,0.128048949

==> tables/ours_details.csv <==
Graph,Category,w/ both, w/o local search,w/o sampling,plain
LJ,Social,1.342284095,1.029554286,1.361234383,1
OK,Social,0.926310402,1.02696004,0.954338651,1
WB,Social,1.001772703,0.990158159,1.025836613,1
TW,Social,2.4913171,2.470488848,1.005438633,1
FS,Social,1.048859315,1.049536,1.042748959,1
EH,Web,1.550278328,1.236355972,1.227294602,1
SD,Web,1.130657091,1.134265037,0.999317296,1
CW,Web,5.776522288,4.313041361,1.050080441,1
HL14,Web,2.15730326,1.81810325,1.141719574,1
HL12,Web,1.447452919,1.134723265,1.209751607,1
AF,Road,1.8932817,1.021472574,1.906329343,1
NA,Road,1.735944623,1.016051916,1.716335215,1
AS,Road,1.704090813,1.002227851,1.736351947,1
EU,Road,1.629716321,1.006766035,1.662958852,1
CH5,k-NN,1.937062179,0.977689726,2.113038832,1
GL2,k-NN,1.721798072,0.999433349,1.765436879,1
GL5,k-NN,2.02739748,1.028778297,2.105476335,1
GL10,k-NN,1.980370437,1.003669506,2.084428696,1
COS5,k-NN,1.796157015,1.00764494,1.815379717,1
TRCE,Others,7.94489317,0.955832041,7.745409164,1
BBL,Others,7.960860627,1.017138298,7.55176711,1
GRID,Others,31.44276082,0.994251442,31.19940985,1
CUBE,Others,2.385471978,1.019782597,2.330631471,1
HCNS,Others,0.773524689,0.803522832,1.030292396,1
HPL,Others,1.42676175,1.44567198,1.002981633,1

==> tables/ours_details_HBS_VGC.csv <==
Graph,Category,w/ both, w/o VGC,w/o HBS,plain
LJ,Social,1.372018991,1.007922668,1.250158239,1
OK,Social,1.035084005,1.084608701,0.978700256,1
WB,Social,1.13437946,0.996845093,1.123971845,1
TW,Social,1.061237341,1.055496881,1.007251988,1
FS,Social,1.040409477,0.997756429,0.986430842,1
EH,Web,1.242817617,1.012648157,1.160870751,1
SD,Web,1.012907734,1.013599723,0.991192347,1
CW,Web,1.084455217,1.032735374,1.029232828,1
HL14,Web,1.185251337,1.038128244,1.19217859,1
HL12,Web,1.280996462,1.058892135,1.121019234,1
AF,Road,2.410889165,1.264676103,1.701329628,1
NA,Road,2.164015284,1.260834868,1.563686564,1
AS,Road,2.15387586,1.240460417,1.506783025,1
EU,Road,2.094482441,1.259491441,1.471410119,1
CH5,k-NN,2.742216611,1.297759686,1.753433314,1
GL2,k-NN,2.108046346,1.194064977,1.681821949,1
GL5,k-NN,2.554042454,1.213047333,1.819772689,1
GL10,k-NN,2.476635879,1.188160518,1.849717844,1
COS5,k-NN,2.120828741,1.168256272,1.679665028,1
TRCE,Others,9.478932668,1.223813031,6.747765756,1
BBL,Others,8.730948403,1.156146406,5.501197892,1
GRID,Others,38.75555462,1.242188708,15.33032665,1
CUBE,Others,3.216685624,1.380177717,1.65571785,1
HCNS,Others,4.608801017,4.473294217,1.164393083,1
HPL,Others,1.024771408,1.021724999,1.033131253,1

==> tables/ours_details_HBS_sample.csv <==
Graph,Category,w/ both, w/o sampling,w/o HBS,plain
LJ,Social,1.037711102,1.007922668,0.996388857,1
OK,Social,1.029474426,1.002448378,1.000970113,1
WB,Social,0.987034301,0.996845093,1.035185331,1
TW,Social,2.607593274,1.087628026,2.640333439,1
FS,Social,1.047181291,0.997756429,1.072948481,1
EH,Web,1.251993596,1.012648157,1.199011862,1
SD,Web,1.149690727,1.013599723,0.88236613,1
CW,Web,4.454230383,1.032735374,4.721758337,1
HL14,Web,1.887424335,1.038128244,1.572099468,1
HL12,Web,1.20154954,1.058892135,1.160164897,1
AF,Road,1.291831954,1.264676103,1.016050576,1
NA,Road,1.281073683,1.260834868,1.016035575,1
AS,Road,1.243223978,1.240460417,1.005846389,1
EU,Road,1.268013205,1.259491441,0.99592863,1
CH5,k-NN,1.268806312,1.297759686,0.979577806,1
GL2,k-NN,1.193388359,1.194064977,0.994573595,1
GL5,k-NN,1.247956769,1.213047333,1.02613066,1
GL10,k-NN,1.19252048,1.188160518,1.028914091,1
COS5,k-NN,1.177187521,1.168256272,0.98820541,1
TRCE,Others,1.169759707,1.223813031,1.01619359,1
BBL,Others,1.175960787,1.156146406,1.018728103,1
GRID,Others,1.235047914,1.242188708,0.999663948,1
CUBE,Others,1.407481217,1.380177717,1.01748047,1
HCNS,Others,3.594394039,4.473294217,0.223469394,1
HPL,Others,1.477079203,1.021724999,1.362166818,1

==> tables/ours_details_VGC_sample.csv <==
Graph,Category,w/ both, w/o local search,w/o sampling,plain
LJ,Social,1.311860892,0.996388857,1.250158239,1
OK,Social,0.978709326,1.083009279,0.978700256,1
WB,Social,1.028770417,1.035185331,1.123971845,1
TW,Social,2.612369348,2.640333439,1.007251988,1
FS,Social,0.980763641,1.072948481,0.986430842,1
EH,Web,1.443335948,1.199011862,1.160870751,1
SD,Web,1.005778134,0.88236613,0.991192347,1
CW,Web,5.427254376,4.721758337,1.029232828,1
HL14,Web,1.995613714,1.572099468,1.19217859,1
HL12,Web,1.238920728,1.160164897,1.121019234,1
AF,Road,1.700661126,1.016050576,1.701329628,1
NA,Road,1.552619404,1.016035575,1.563686564,1
AS,Road,1.541748115,1.005846389,1.506783025,1
EU,Road,1.521979036,0.99592863,1.471410119,1
CH5,k-NN,1.456043487,0.979577806,1.753433314,1
GL2,k-NN,1.596144771,0.994573595,1.681821949,1
GL5,k-NN,1.906230173,1.02613066,1.819772689,1
GL10,k-NN,1.748439993,1.028914091,1.849717844,1
COS5,k-NN,1.709061084,0.98820541,1.679665028,1
TRCE,Others,7.600671901,1.01619359,6.747765756,1
BBL,Others,5.708962586,1.018728103,5.501197892,1
GRID,Others,15.98202358,0.999663948,15.33032665,1
CUBE,Others,1.635967679,1.01748047,1.65571785,1
HCNS,Others,0.261763572,0.223469394,1.164393083,1
HPL,Others,1.519164966,1.362166818,1.033131253,1

==> tables/ours_details_slides.csv <==
Graph,Category,w/ both, w/o local search,w/o sampling,plain
AF,Road,1.8932817,1.021472574,1.906329343,1
NA,Road,1.735944623,1.016051916,1.716335215,1
AS,Road,1.704090813,1.002227851,1.736351947,1
EU,Road,1.629716321,1.006766035,1.662958852,1
CH5,k-NN,1.937062179,0.977689726,2.113038832,1
GL2,k-NN,1.721798072,0.999433349,1.765436879,1
GL5,k-NN,2.02739748,1.028778297,2.105476335,1
GL10,k-NN,1.980370437,1.003669506,2.084428696,1
COS5,k-NN,1.796157015,1.00764494,1.815379717,1
TRCE,Others,7.94489317,0.955832041,7.745409164,1
BBL,Others,7.960860627,1.017138298,7.55176711,1
GRID,Others,31.44276082,0.994251442,31.19940985,1
CUBE,Others,2.385471978,1.019782597,2.330631471,1


==> tables/reduce_select.txt <==
LJ
1 7 24 9 11 13 12 13 16 16 17 20 20 19 32 25 21 27 29 32 40 33 45 38 47 30 35 41 34 40 29 35 24 31 27 28 24 40 33 22 28 23 27 26 32 25 30 15 39 54 29 19 22 22 36 9 19 20 14 28 14 19 27 17 19 11 21 26 34 23 12 12 8 23 12 9 17 9 14 15 20 11 22 12 14 13 11 8 12 12 25 22 10 10 15 16 19 12 18 14 38 17 13 17 21 8 45 26 17 13 14 13 24 30 16 35 75 4 6 2 3 5 7 8 13 5 3 6 3 3 6 6 1 4 4 3 5 2 12 3 3 2 1 6 3 2 16 2 8 4 4 13 4 29 5 6 9 18 3 4 2 4 7 2 2 2 5 5 5 4 2 5 4 7 2 1 2 8 10 7 2 8 18 5 6 2 8 13 8 6 3 2 1 2 2 4 9 3 4 3 9 3 5 3 3 12 7 2 5 2 4 3 2 5 2 4 4 9 6 10 6 2 4 1 8 5 12 1 9 13 1 2 1 1 1 3 2 2 3 12 6 3 5 3 2 4 11 14 2 1 1 4 1 2 4 2 1 0 1 0 2 5 2 5 6 1 2 2 2 2 3 1 1 3 1 1 11 2 1 1 1 0 0 0 1 1 4 10 1 1 1 5 1 0 3 0 1 2 0 2 1 0 0 3 0 0 0 1 2 0 1 3 1 1 0 1 0 0 1 0 0 0 0 0 0 2 1 0 1 0 0 0 0 0 0 1 0 2 0 0 0 1 0 1 1 0 1 0 3 2 0 1 1 0 0 2 1 3 0 0 1 0 0 0 0 1 2 1 7 2 0 7 8
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 2 2 2 2 2 3 2 2 2 2 3 2 3 2 2 2 2 1 2 2 1 2 1 1 2 3 2 2 2 2 4 3 2 4 3 4 2 3 2 2 3 1 1 2 1 2 2 2 2 3 3 1 1 1 2 1 1 2 1 1 2 1 2 1 1 1 2 2 2 2 2 2 3 1 1 1 1 1 1 1 1 2 2 2 2 1 2 3 4 3 2 2 3 2 4 2 6 11 1 1 1 1 1 2 2 2 2 1 1 2 1 1 2 1 1 1 1 1 1 2 1 1 1 1 1 2 1 2 1 1 1 1 2 1 2 1 1 1 2 1 1 1 1 2 1 1 1 1 1 2 1 1 1 2 1 1 1 1 1 1 2 1 1 1 2 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 2 2 2 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 2 1 1 1 1 1 1 2 1 1 0 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 1 1 1 0 0 0 1 1 2 1 1 1 1 1 1 0 1 0 1 1 0 1 1 0 0 1 0 0 0 1 1 0 1 1 1 1 0 1 0 0 1 0 0 0 0 0 0 1 1 0 1 0 0 0 0 0 0 1 0 1 0 0 0 1 0 1 1 0 1 0 1 1 0 1 1 0 0 1 1 1 0 0 1 0 0 0 0 1 1 1 1 1 0 1 2
OK
1 2 5 4 5 6 6 8 8 9 7 7 9 7 11 11 24 8 25 16 14 15 24 12 12 14 15 15 19 21 18 18 21 31 38 21 22 31 29 27 36 28 42 38 80 43 67 57 53 57 55 37 96 79 101 60 57 84 45 50 162 40 41 101 45 38 50 32 32 55 54 43 51 43 26 51 76 50 43 31 30 49 33 44 55 31 49 40 42 18 26 41 37 30 29 14 48 28 24 16 22 13 29 16 9 24 13 15 13 12 13 13 11 16 15 12 11 10 18 18 17 27 17 13 21 14 12 18 19 10 15 32 15 44 13 25 30 60 27 12 35 8 11 15 7 14 11 6 12 8 13 7 9 14 21 23 19 7 7 9 8 10 7 10 5 9 9 9 6 9 7 6 7 8 9 7 6 8 7 6 8 10 9 7 8 8 8 10 6 9 7 7 10 8 7 9 11 19 13 8 9 5 10 13 7 9 7 10 8 6 16 5 7 15 10 14 8 9 13 15 14 14 10 15 14 11 14 15 18 14 12 24 35 7 29 17 14 15 9 17 14 15 28 13 13 7 15 19 23 16 17 33 42 54
1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 2 1 3 1 2 1 1 2 2 2 2 2 4 3 3 2 3 3 4 2 5 5 6 3 4 6 3 3 10 2 3 5 3 2 3 2 3 3 3 3 3 3 2 3 4 4 3 2 2 4 2 3 3 2 3 2 3 3 2 5 2 3 3 3 4 2 3 2 3 2 3 2 2 3 2 3 2 2 1 2 2 2 2 3 2 2 2 3 2 2 2 3 2 3 1 2 2 1 2 3 2 2 1 2 2 4 2 1 5 2 3 2 3 1 3 2 2 3 2 2 3 2 2 2 3 2 4 3 1 2 1 3 2 2 2 3 3 3 3 2 1 2 2 2 2 1 2 2 1 2 4 2 1 2 3 2 2 2 2 2 2 1 3 3 4 4 3 2 2 2 3 6 2 3 4 3 3 1 2 2 4 4 6 3 2 2 2 2 2 3 3 1 6 3 1 2 3 4 2 4 4 2 2 2 3 1 2 3 2 3 2 2 2 1 2 7 4 4 8 5 5 8
EH
0 4 7 10 32 11 11 10 1301 486 44 16 17 50 27 38 40 37 41 28 26 42 21 32 23 24 15 18 19 19 19 20 20 28 25 27 59 21 24 31 22 28 24 21 24 27 36 18 17 31 40 16 42 19 28 40 20 15 29 16 37 23 45 21 21 31 13 25 12 17 14 20 30 22 46 21 41 20 50 35 46 28 32 28 15 24 30 20 14 17 15 16 14 19 18 14 21 20 11 13 18 25 10 17 12 12 12 10 12 29 13 16 15 22 14 15 15 16 15 18 23 14 12 14 13 15 22 11 14 16 18 9 13 9 14 9 8 10 13 16 9 11 9 12 29 24 50 17 27 20 11 12 18 16 23 10 116 22 13 27 5 5 5 5 11 7 13 8 10 13 9 16 12 14 8 35 8 12 57 11 12 11 7 8 9 14 14 8 10 17 10 13 13 6 11 8 7 10 9 10 8 14 11 12 11 23 9 13 13 12 10 9 24 16 18 14 14 12 20 14 12 15 17 15 15 9 28 35 20 21 20 26 12 90 18 8 34 20 13 11 18 23 14 9 30 9 29 13 17 31 22 42 11 17 36 16 14 5 16 10 5 32 2 3 2 2 10 2 6 8 3 6 2 2 3 1 3 2 4 2 3 4 4 4 2 2 2 2 7 2 2 3 2 6 1 4 2 1 2 21 2 3 10 6 11 2 1 5 2 1 2 0 2 1 1 1 1 3 2 1 1 1 1 1 1 2 1 13 1 1 6 1 1 2 5 1 1 1 0 0 0 1 1 1 1 1 0 1 1 0 0 1 1 1 0 3 1 1 1 1 1 1 0 1 1 1 2 1 1 1 1 1 0 1 1 1 1 1 2 2 1 1 4 1 1 0 1 2 1 2 0 9 2 4 16 0 0 0 0 1 0 1 0 0 1 0 0 0 0 0 0 0 1 1 0 0 0 0 0 3 1 1 1 0 0 1 3 2 1 3 2 1 1 3 1 2 1 1 1 1 1 1 1 3 1 1 2 2 6 6 0 0 0 0 0 0 0 1 0 3 0 0 0 0 0 0 0 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 1 0 0 0 0 1 0 0 2 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 3 4 0 0 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 1 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 1 1 0 0 1 0 0 0 0 1 1 1 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 1 0 0 0 0 0 0 1 1 1 0 0 0 0 1 0 1 0 1 2 0 1 0 0 0 1 0 0 0 0 0 0 0 1 1 0 0 0 0 2 0 0 0 1 0 0 0 0 1 0 1 1 0 1 0 1 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 1 0 0 0 0 1 1 1 0 0 0 0 1 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 1 0 0 1 1 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 3 0 0 2 0 0 0 3 0 2 0 0 0 1 2 0 0 0 0 0 0 0 0 3 0 0 0 0 0 0 0 2 0 0 0 0 0 5 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 1 4 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 1 2 0 0 0 0 0 0 0 1 3
0 1 1 2 3 1 1 2 19 11 2 3 1 2 2 2 2 2 3 2 3 2 4 2 2 2 2 4 3 3 5 2 2 2 5 3 4 2 5 3 2 2 2 3 2 3 4 3 2 6 2 3 2 3 3 4 2 3 4 3 10 4 7 3 2 4 3 4 3 3 3 3 4 4 4 4 2 4 4 3 4 3 4 4 3 7 5 11 3 5 3 5 5 6 3 4 5 5 3 3 5 5 8 3 5 4 5 4 3 5 4 4 4 4 4 9 5 5 4 7 5 6 6 4 6 7 14 5 7 7 8 5 11 5 9 7 5 6 7 5 6 4 6 6 13 8 36 11 11 10 5 7 7 9 15 5 83 16 8 23 1 1 2 1 1 1 3 1 3 2 1 2 2 2 2 2 1 2 3 2 2 2 2 1 2 2 2 1 1 2 1 4 2 2 1 1 1 2 2 4 1 1 2 2 2 1 1 2 1 4 1 1 2 1 3 2 1 1 3 1 2 2 1 2 2 2 2 3 3 3 3 2 2 11 2 2 5 2 2 1 4 4 3 3 6 2 5 2 6 10 3 7 3 3 9 4 2 2 3 1 1 5 1 1 1 1 1 1 1 2 1 1 1 1 1 1 1 1 1 1 1 2 1 2 1 1 1 1 2 1 1 2 1 2 1 1 2 1 1 2 1 1 2 1 5 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 1 1 3 1 1 1 2 1 1 1 0 0 0 1 1 1 1 1 0 1 1 0 0 1 1 1 0 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 0 1 1 1 1 1 1 1 1 1 3 1 1 0 1 1 1 1 0 3 1 1 5 0 0 0 0 1 0 1 0 0 1 0 0 0 0 0 0 0 1 1 0 0 0 0 0 1 1 1 1 0 0 1 1 2 1 1 2 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 1 3 0 0 0 0 0 0 0 1 0 2 0 0 0 0 0 0 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 1 0 0 0 0 1 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 1 3 0 0 1 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 0 1 0 0 0 0 0 0 1 0 0 1 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 1 1 0 0 1 0 0 0 0 1 1 1 0 1 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 1 0 0 0 0 0 0 1 1 1 0 0 0 0 1 0 1 0 1 2 0 1 0 0 0 1 0 0 0 0 0 0 0 1 1 0 0 0 0 1 0 0 0 1 0 0 0 0 1 0 1 1 0 1 0 1 0 0 1 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 1 0 0 1 0 0 0 0 1 1 1 0 0 0 0 1 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 1 1 1 0 0 0 1 0 0 1 1 0 0 0 0 0 0 0 1 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 1 0 1 0 0 2 0 0 0 1 0 1 0 0 0 1 1 0 0 0 0 0 0 0 0 3 0 0 0 0 0 0 0 1 0 0 0 0 0 5 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 3 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 1 4 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 2 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 0 1 0 1 0 0 1 2 0 0 0 0 0 0 0 1 3
AF
1 63 116 9
1 1 4 1
AS
1 245 87 8 2
1 2 4 1 1
EU
1 391 102 18 1
1 4 3 1 1
TRCE
0 0 1839
0 0 107
GRID
0 0 50499
0 0 1295

==> tables/sampling.csv <==
dataset,with_sampling,without_sampling,speed_up_ratio
TW,2.52383,7.62856,3.022612458
EH, 0.996315,1.2318,1.236355972
SD,3.93674,4.87194,1.237556963
CW,31.9947,161.23,5.039272129
HL14,64.8073,110.878,1.710887508
HL12,116.368,157.404,1.352639901
HPL, 1.640297,2.54346,1.55060943232
HCNS,1.93651,1.55603,0.8035228323

==> tables/scale.txt <==
TW 1 1.848217352 3.405175223 6.738072386 8.691909425 13.28762981 15.16436929 22.88449148
LJ 1 1.717641138 2.944409019 5.589500485 7.887950882 10.5558254 10.79869437 11.67317975
FS 1 1.954814993 3.769362668 7.809947384 11.77331581 20.1727904 31.32168378 34.25465877
CW 1 1.420761722 2.742286974 7.385970364 13.78651413 25.81109422 59.17851531 85.80632805


==> tables/scale2.txt <==
AF 1 1.990495247 3.870975665 9.108599771 18.7023397 24.93070988 35.65470034 63.46108224
EU 1 1.907168715 2.801465536 7.091860735 16.87398907 26.60061967 36.64779147 69.79098176
GL5 1 1.933190099 3.739775219 8.499885238 14.30333022 22.39322686 37.26795159 54.68289062
GRID 1 1.823342917 3.532034607 6.828480451 12.75465882 16.16928797 18.99312056 22.05352023


==> tables/span.csv <==
Graph,Category,NVGC ratio,VGC ratio,GBBS, maxCore
LJ,Social,3.40931205,9.094404616,1,372
OK,Social,3.857520656,7.185599133,1,253
WB,Social,2.547990805,2.791350927,1,193
TW,Social,2.853914063,2.831868122,1,2488
FS,Social,2.187994926,3.237681105,1,304
EH,Web,2.715222482,3.138419627,1,9877
SD,Web,2.476754421,2.555649869,1,10507
CW,Web,1.79074377,2.423117261,1,4244
HL14,Web,1.919165591,2.620301361,1,4160
HL12,Web,1.596160141,2.473400345,1,10565
AF,Road,7.870854375,27.38747618,1,3
NA,Road,2.298751292,12.23058369,1,3
AS,Road,3.060893696,11.47681321,1,4
EU,Road,3.733017571,8.582741788,1,4
CH5,k-NN,5.156190511,17.00615187,1,5
GL2,k-NN,4.152011084,9.917151066,1,2
GL5,k-NN,2.353744881,14.21939123,1,5
GL10,k-NN,2.900750738,7.199959944,1,10
COS5,k-NN,5.194994537,11.81184812,1,6
TRCE,Others,6.270502271,55.72831897,1,2
BBL,Others,6.141570937,58.20055181,1,2
GRID,Others,3.068228863,146.5615083,1,2
CUBE,Others,1.723835993,9.812068213,1,3
HCNS,Others,6.631787175,6.571796784,1,50000
HPL,Others,2.562909261,2.815332068,1,5000

==> tables/span_speedup.csv <==
Graph,Category,NVGC speedup,VGC speedup,GBBS, maxCore
LJ,Social,2.385056168,3.109523223,1,372
OK,Social,2.594542601,2.340258342,1,253
WB,Social,1.22587095,1.240250402,1,193
TW,Social,1.74797104,1.762707873,1,2488
FS,Social,1.682323894,1.68123922,1,304
EH,Web,1.395141095,1.74938048,1,9877
SD,Web,1.499503975,1.494734252,1,10507
CW,Web,1.389398415,1.860842556,1,4244
HL14,Web,1.108427468,1.315224639,1,4160
HL12,Web,1.099065824,1.40196829,1,10565
AF,Road,0.975237302,1.807585426,1,3
NA,Road,0.923208542,1.577319898,1,3
AS,Road,0.868359621,1.476474288,1,4
EU,Road,0.841207337,1.361715909,1,4
CH5,k-NN,0.918928617,1.989357883,1,5
GL2,k-NN,0.892742591,1.537993977,1,2
GL5,k-NN,0.798152846,1.572907471,1,5
GL10,k-NN,0.868763408,1.714183164,1,10
COS5,k-NN,0.995038401,1.773685486,1,6
TRCE,Others,3.593574103,29.86985278,1,2
BBL,Others,2.973677994,23.27415664,1,2
GRID,Others,1.660719496,52.51951739,1,2
CUBE,Others,1.008152608,2.358267147,1,3
HCNS,Others,8.262286278,7.953828028,1,50000
HPL,Others,2.057141547,2.03023294,1,5000

==> tables/speedup.csv <==
Graph,Category,speedup over PKC,speedup over ParK,speedup over GBBS,Ours, maxCore
LJ,Social,2.552667242,3.139090797,3.109523223,1,372
OK,Social,1.541145737,2.6256557,2.340258342,1,253
WB,Social,2.330815411,2.822638847,1.240250402,1,193
TW,Social,27.82060859,315.3738302,1.762707873,1,2488
FS,Social,9.0046955,113.1707954,1.68123922,1,304
EH,Web,10.34525723,7.135962103,1.74938048,1,9877
SD,Web,13.10171029,93.42089073,1.494734252,1,10507
CW,Web,N/A,NA,1.860842556,1,4244
HL14,Web,N/A,NA,1.315224639,1,4160
HL12,Web,N/A,NA,1.40196829,1,10565
AF,Road,1.627470152,2.335065871,1.807585426,1,3
NA,Road,0.964431668,1.6744569,1.577319898,1,3
AS,Road,1.366103149,1.828412447,1.476474288,1,4
EU,Road,0.896524312,1.279276892,1.361715909,1,4
CH5,k-NN,0.994678941,1.752529563,1.989357883,1,5
GL2,k-NN,1.040678559,1.42747944,1.537993977,1,2
GL5,k-NN,1.998234492,1.436481823,1.572907471,1,5
GL10,k-NN,1.039648995,1.082967703,1.714183164,1,10
COS5,k-NN,1.007996123,1.327841047,1.773685486,1,6
TRCE,Others,1.021061294,6.461641623,29.86985278,1,2
BBL,Others,1.047337049,2.624807665,23.27415664,1,2
GRID,Others,11.39105749,28.4953868,52.51951739,1,2
CUBE,Others,2.692313445,27.42171102,2.358267147,1,3
HCNS,Others,N/A,24.70657831,7.953828028,1,50000
HPL,Others,33.4224977,17.19194467,2.03023294,1,5000

==> tables/speedup_5.csv <==
Graph,Category,speedup over PKC,speedup over GBBS,maxCore
LJ,Social,3.3187757,2.876744865,372
FB,Social,1.366428602,0.9109323894,16
OK,Social,3.860000587,2.584461088,253
WB,Social,10.10770961,1.385884341,193
TW,Social,100.2008852,1.899700059,2488
FS,Social,9.163446885,1.710333078,304
WK,Web,4.532159591,2.566474514,188
EH,Web,13.39102824,1.583057853,9877
SD,Web,308.6586871,1.66754726,10507
CW,Web,NA,1.661987767,4244
HL14,Web,NA,1.111485897,4160
HL12,Web,NA,1.306372886,10565
AF,Road,3.021506383,1.75280457,3
NA,Road,1.477180001,1.508216261,3
AS,Road,1.706792507,1.436452385,4
EU,Road,1.644546733,1.352881102,4
CH5,Synthetic,2.087831054,1.842444273,5
GL5,Synthetic,2.700671645,1.53336308,5
GL10,Synthetic,1.116795283,0.9611653516,10
COS5,Synthetic,1.887413532,1.771675727,6
HPL,Synthetic,37.97240567,2.306564643,5000
TRCE,Special,1.701874515,30.0506576,2
BBL,Special,1.581192477,21.11173057,2
GRD,Special,22.74603847,53.04106206,2
CBC,Special,NA,2.369301685,3
HCNS,Special,NA,6.435781116,100000


==> tables/speedup_bk.csv <==
Graph,Category,speedup over PKC,speedup over ParK,speedup over GBBS,Ours, maxCore
LJ,Social,2.605594483,3.204176999,3.174182482,1,372
FB,Social,1.005686093,1.133635977,0.970691799,1,16
OK,Social,1.557893036,2.644571512,2.37205563,1,253
WB,Social,2.485944676,3.000670738,1.320625369,1,193
TW,Social,29.24373531,331.2596058,1.854257407,1,2488
FS,Social,7.730627349,96.9882006,1.442901109,1,304
WK,Web,1.783666052,4.283891588,2.329550346,1,188
EH,Web,10.45697409,7.217322592,1.775026181,1,9877
SD,Web,13.84800616,98.66981314,1.580788865,1,10507
CW,Web,NA,NA,1.661987767,1,4244
HL14,Web,NA,NA,1.148243773,1,4160
HL12,Web,NA,NA,1.236461551,1,10565
AF,Road,1.50388454,2.157747383,1.668973019,1,3
NA,Road,0.962459465,1.67103274,1.574175158,1,3
AS,Road,1.329757583,1.779767009,1.436452385,1,4
EU,Road,0.884383872,1.261953341,1.34277499,1,4
CH5,k-NN,1.005458202,1.771521593,1.985827827,1,5
GL2,k-NN,1.098495159, 1.622827313,1.506785395, 1, 2
GL5,k-NN,2.056865304,1.478630078,1.618075633,1,5
GL10,k-NN,0.580856625,0.605058985,1.064105319,1,10
COS5,k-NN,1.013406153,1.337051759,1.786596971,1,6
TRCE,Synthetic,1.035900925,6.55555212,30.30350351,1,2
BBL,Synthetic,1.030324616,2.582171568,22.92777552,1,2
GRD,Synthetic,11.91965927,29.81771462,54.86310958,1,2
CBC,Synthetic,2.643834175,26.76991977,2.30924314,1,3
HCNS,Synthetic,NA,20.94939688,4.114264025,1,100000
HPL,Synthetic,38.9292929,20.05368558,2.364689015,1,5000

==> tables/speedup_bk2.csv <==
Graph,Category,speedup over PKC,speedup over ParK,speedup over GBBS,Ours, maxCore
LJ,Social,2.605594483,3.204176999,3.174182482,1,372
OK,Social,1.557893036,2.644571512,2.37205563,1,253
WB,Social,2.485944676,3.000670738,1.320625369,1,193
TW,Social,29.24373531,331.2596058,1.854257407,1,2488
FS,Social,7.730627349,96.9882006,1.442901109,1,304
EH,Web,10.45697409,7.217322592,1.775026181,1,9877
SD,Web,13.84800616,98.66981314,1.580788865,1,10507
CW,Web,NA,NA,1.661987767,1,4244
HL14,Web,NA,NA,1.148243773,1,4160
HL12,Web,NA,NA,1.236461551,1,10565
AF,Road,1.50388454,2.157747383,1.668973019,1,3
NA,Road,0.962459465,1.67103274,1.574175158,1,3
AS,Road,1.329757583,1.779767009,1.436452385,1,4
EU,Road,0.884383872,1.261953341,1.34277499,1,4
CH5,k-NN,1.005458202,1.771521593,1.985827827,1,5
GL2,k-NN,1.098495159, 1.622827313,1.506785395, 1, 2
GL5,k-NN,2.056865304,1.478630078,1.618075633,1,5
GL10,k-NN,0.580856625,0.605058985,1.064105319,1,10
COS5,k-NN,1.013406153,1.337051759,1.786596971,1,6
TRCE,Synthetic,1.035900925,6.55555212,30.30350351,1,2
BBL,Synthetic,1.030324616,2.582171568,22.92777552,1,2
GRD,Synthetic,11.91965927,29.81771462,54.86310958,1,2
CBC,Synthetic,2.643834175,26.76991977,2.30924314,1,3
HCNS,Synthetic,NA,20.94939688,4.114264025,1,100000
HPL,Synthetic,38.9292929,20.05368558,2.364689015,1,5000

==> tables/speedup_heat.csv <==
Graph,Category,speedup over PKC,speedup over ParK,speedup over GBBS,Ours
LJ,Social,2.605594483,3.204176999,3.174182482,1
FB,Social,1.005686093,1.133635977,0.970691799,1
OK,Social,1.557893036,2.644571512,2.37205563,1
WB,Social,2.485944676,3.000670738,1.320625369,1
TW,Social,29.24373531,331.2596058,1.854257407,1
FS,Social,7.730627349,96.9882006,1.442901109,1
WK,Web,1.783666052,4.283891588,2.329550346,1
EH,Web,10.45697409,7.217322592,1.775026181,1
SD,Web,13.84800616,98.66981314,1.580788865,1
CW,Web,NA,NA,1.661987767,1
HL14,Web,NA,NA,1.148243773,1
HL12,Web,NA,NA,1.236461551,1
AF,Road,1.50388454,2.157747383,1.668973019,1
NA,Road,0.962459465,1.67103274,1.574175158,1
AS,Road,1.329757583,1.779767009,1.436452385,1
EU,Road,0.884383872,1.261953341,1.34277499,1
CH5,Synthetic,1.005458202,1.771521593,1.985827827,1
GL5,Synthetic,2.056865304,1.478630078,1.618075633,1
GL10,Synthetic,0.580856625,0.605058985,0.958164493,1
COS5,Synthetic,1.013406153,1.337051759,1.786596971,1
TRCE,Synthetic,1.035900925,6.55555212,30.30350351,1
BBL,Synthetic,1.030324616,2.582171568,22.92777552,1
GRD,Synthetic,11.91965927,29.81771462,54.86310958,1
CBC,Synthetic,2.643834175,26.76991977,2.30924314,1
HCNS,Synthetic,NA,20.94939688,4.114264025,1
HPL,Synthetic,38.9292929,20.05368558,2.364689015,1

==> tables/speedup_over_seq.csv <==
Graph,Category,speedup GBBS,speedup ParK,speedup PKC,speedup Ours,Seq, maxCore,,,
LJ,Social,2.36133122,2.339089482,2.876447876,7.487437186,1,372,,,
FB,Social,13.37730871,11.44469526,12.90076336,12.96675192,1,16,,,
OK,Social,2.967479675,2.644927536,4.50617284,7.019230769,1,253,,,
WB,Social,12.32758621,5.416666667,6.559633028,16.28701595,1,193,,,
TW,Social,12.77661795,0.071411902,0.80952381,23.62934363,1,2488,,,
FS,Social,24.43365696,0.362980769,4.561933535,35.1981352,1,304,,,
WK,Web,6.139380531,3.343373494,8.020231214,14.30412371,1,188,,,
EH,Web,3.949640288,0.968253968,0.667883212,6.984732824,1,9877,,,
SD,Web,17.68292683,0.282926829,2.017391304,27.95180723,1,10507,,,
CW,Web,55.82706767,NA,NA,84.85714286,1,4244,,,
HL14,Web,48.75,NA,NA,55.98086124,1,4160,,,
HL12,Web,65.82894737,NA,NA,81.3495935,1,10565,,,
AF,Road,19.71530249,15.26170799,21.8972332,32.97619048,1,3,,,
NA,Road,18.18181818,17.12707182,29.73621103,28.63741339,1,3,,,
AS,Road,22.56699577,18.22323462,24.3902439,32.45436105,1,4,,,
EU,Road,35.89189189,38.20483314,54.51559934,48.18577649,1,4,,,
CH5,k-NN,10.38554217,11.64864865,20.52380952,20.62200957,1,5,,,
GL2,k-NN,39.11655295,42.12903226,57.78761062,66.0109378,1,2,,,
GL5,k-NN,18.06122449,19.77653631,14.21686747,29.25619835,1,5,,,
GL10,k-NN,20.10830325,31.82857143,33.1547619,19.96415771,1,10,,,
COS5,k-NN,16.91256831,22.59124088,29.75961538,30.19512195,1,6,,,
TRCE,Others,0.760204082,3.514150943,22.23880597,23.02936631,1,2,,,
BBL,Others,1.55,13.74384236,34.44444444,35.49618321,1,2,,,
GRID,Others,0.425675676,0.784557908,1.962616822,23.42007435,1,2,,,
CUBE,Others,17.12473573,1.472727273,15,39.51219512,1,3,,,
HCNS,Others,5.481927711,1.076923077,NA,22.58064516,1,100000,,,
HPL,Others,10.8356546,1.279605263,0.65820643,25.59210526,1,5000,,,

==> tables/speedup_over_seq_select.csv <==
Graph,Category,speedup GBBS,speedup ParK,speedup PKC,speedup Ours,Seq, maxCore
LJ,Social,2.367670365,2.345368917,2.884169884,7.362325983,1,372
TW,Social,12.78643006,0.071466744,0.810145503,22.53874093,1,2488
FS,Social,20.37464887,0.302681082,3.80408852,34.25465877,1,304
SD,Web,21.37724085,0.342035854,2.438864348,31.95329411,1,10507
CW,Web,46.1115465,NA,NA,85.80632805,1,4244
HL14,Web,49.82269806,NA,NA,65.52804004,1,4160
AF,Road,19.6975089,15.24793388,21.87747036,35.60493001,1,3
AS,Road,22.51198872,18.17881549,24.33079268,33.2383725,1,4
CH5,k-NN,10.26190476,11.64864865,20.52380952,20.41460113,1,5
GL2,k-NN,41.66775449,44.89364516,61.57977876,64.08475544,1,2
COS5,k-NN,16.90928962,22.58686131,29.75384615,29.99176157,1,6
GRID,Others,0.419910946,0.773933001,1.936038006,22.05352023,1,2
HCNS,Others,1.4718125,0.473822938,NA,11.70654351,1,50000
HPL,Others,10.82506964,1.278355263,0.657563452,21.97741295,1,5000

==> tables/speedup_over_seq_select_slides.csv <==
Graph,Category,speedup GBBS,speedup ParK,speedup PKC,speedup Ours,Seq, maxCore
TW,Social,12.78643006,0.071466744,0.810145503,22.53874093,1,2488
SD,Web,21.37724085,0.342035854,2.438864348,31.95329411,1,10507



==> tables/speedup_slides.csv <==
Graph,Category,speedup over PKC,speedup over ParK,speedup over GBBS,Ours, maxCore
EH,Web,10.34525723,7.135962103,1.74938048,1,9877
HPL,Others,33.4224977,17.19194467,2.03023294,1,5000

==> tables/subk.csv <==
dataset,k_values,galois_time,ours_time,std_time
orkut,16,0.06,0.0097,0.519933
orkut,32,0.068,0.0288,0.519933
orkut,64,0.186,0.1032,0.519933
orkut,128,0.193,0.1194,0.519933
orkut,256,0.289,0.1274,0.519933
twitter,32,2.359,0.46452,2.585682
twitter,256,5.236,1.33983,2.585682
twitter,512,5.605,1.511158,2.585682
twitter,1024,5.837,1.71624,2.585682
twitter,2048,6.046,1.75952,2.585682
